An Overview of Recent Work in Media Forensics: Methods and Threats

In this paper, we review recent work in media forensics for digital images, video, audio (specifically speech), and documents. For each data modality, we discuss synthesis and manipulation techniques that can be used to create and modify digital media. We then review technological advancements for detecting and quantifying such manipulations. Finally, we consider open issues and suggest directions for future research.

==> README.txt <==
== README ==

The following files contain the LaTeX macros necessary for you to format 
your paper:

* IEEE.sty -- the style file, provided by the conference. This is typically not altered unless there is an issue with the conference template. It ensures the paper is formatted according to the conference style requirements. 

* IEEEbib.bst -- the bibliography main macro set, provided by the conference. This is typically not altered unless there is an issue with the conference template. It ensures the references are formatted according to the conference requirements.

* main.tex -- the main macro set. This is the file that calls all other files. It also contains the commands to create a new document, make a title, import the other .tex files, end the document, etc. This is the file that should be referenced to compile the project (this apples to both overleaf and any local compilers).

* Makefile -- the file used to compile a latex project locally. This file is not required by overleaf (overleaf has its own compiler process), but it is necessary to compile the project on a lab machine or within another program to edit a file locally (e.g., TeXworks). This file should always be included when the latex project is presented to Professor Delp.

* .tex files -- files that end in .tex besides the main.tex and the preamble.tex files are files that are created for a specific project. They will need to be called in the main.tex file to include them in the project.

* preamble.tex -- this is the preamble file that loads packages to use, sets the document style (as specified by the conference), and creates custom commands that can be used in the rest of the project. 

* refs.bib -- the bibliography macros. This is where the bibtex references go.

== Makefile ==

To use the Makefile to compile the project and produce a .pdf of the paper, type the command:

make

on a machine with make installed (e.g., a lab machine). The output of this command is a set of files from the make process. One of them should be a pdf file of the project. The other files are not necessary to save, and can be removed with the command:

make clean

which deletes them all. The pdf file should remain after using this command.
